HARPA: A Testability-Driven, Literature-Grounded Framework for Research Ideation

While there has been a surge of interest in automated scientific discovery (ASD), especially with the emergence of LLMs, it remains challenging for tools to generate hypotheses that are both testable and grounded in the scientific literature. Additionally, existing ideation tools are not adaptive to prior experimental outcomes. We developed HARPA to address these challenges by incorporating the ideation workflow inspired by human researchers. HARPA first identifies emerging research trends through literature mining, then explores hypothesis design spaces, and finally converges on precise, testable hypotheses by pinpointing research gaps and justifying design choices. Our evaluations show that HARPA-generated hypothesis-driven research proposals perform comparably to a strong baseline AI-researcher across most qualitative dimensions (e.g., specificity, novelty, overall quality), but achieve significant gains in feasibility(+0.78, p$<0.05$, bootstrap) and groundedness (+0.85, p$<0.01$, bootstrap) on a 10-point Likert scale. When tested with the ASD agent (CodeScientist), HARPA produced more successful executions (20 vs. 11 out of 40) and fewer failures (16 vs. 21 out of 40), showing that expert feasibility judgments track with actual execution success. Furthermore, to simulate how researchers continuously refine their understanding of what hypotheses are both testable and potentially interesting from experience, HARPA learns a reward model that scores new hypotheses based on prior experimental outcomes, achieving approx. a 28\% absolute gain over HARPA's untrained baseline scorer. Together, these methods represent a step forward in the field of AI-driven scientific discovery.

==> prompts/baseline_reasoning_trace.txt <==
<rubric>
1. Execution Success: Based on the proposal content, how likely is it to execute successfully in the ASD Agent?
2. Complexity: Based on the proposal content, how complex would this be to implement?
3. Cost Efficiency: Based on the proposal content, how cost-efficient would this be to execute?
4. Expected Hypothesis Validity: Based on the proposal content, how likely is the hypothesis to yield valid/conclusive results?
5. Expected Interestingness: Based on the proposal content, how interesting would the results be?
6. Faithfulness: Based on the proposal content, how faithfully can the ASD agent be expected to execute the original intent?
<justify>
1. **Execution Success**: Both proposals are detailed and involve clear steps that can be automated, but Proposal A has a more structured experimental design with multiple controls and well-defined variables, potentially leading to clearer results.
2. **Complexity**: Proposal A is more complex, involving multiple adaptive strategies (CAR and PATS) and a detailed operationalization plan. However, Proposal B involves integrating a dynamic reward model with GFlowNets, which might also be complex.
3. **Cost Efficiency**: Both proposals are likely to be fairly costly due to the need for in-depth experiments, but Proposal A may benefit from modular implementation, making it potentially more cost-efficient.
4. **Expected Hypothesis Validity**: Proposal A is stronger in terms of hypothesis validity as it involves a direct comparison of multiple conditions, providing a robust framework to test the hypothesis.
5. **Expected Interestingness**: Both proposals are interesting, but Proposal A offers a clear pathway to both enhanced accuracy and efficiency, which could be more fascinating to researchers.
6. **Faithfulness**: Both proposals are faithful to their intentions, but Proposal A provides a more detailed and structured implementation plan, which can be more closely followed by the ASD agent.
</justify>
</rubric>

<eval>
<quote_A>The experiment should include three conditions: (1) a baseline with fixed reasoning strategy, (2) CAR-only implementation, and (3) integrated CAR+PATS implementation. The experiment should be structured to clearly demonstrate whether the integrated CAR+PATS approach outperforms both the baseline and CAR-only approaches in terms of accuracy and computational efficiency.</quote_A>
<quote_B>This experiment will compare three approaches for mathematical reasoning: 1. **Baseline 1 (Static Reward Model)**, 2. **Baseline 2 (PPO)**, and 3. **Experimental (Dynamic Reward GFlowNets)**. The Dynamic Reward GFlowNets approach is expected to enhance both reasoning accuracy and diversity significantly compared to traditional methods.</quote_B>

Proposal A is more structured with clear conditions and detailed steps for each phase of the experiment, ensuring a faithful and successful execution. Proposal B, while interesting, lacks a detailed structured approach and relies more on a high-level comparison, which might lead to less clarity in results.

In terms of complexity, both proposals are complex, but Proposal A is more modular and structured, making it easier to implement each component in the ASD Agent. The cost efficiency is similar for both, but Proposal A might be slightly more cost-efficient due to its structured approach, simplifying the execution process.

Hypothesis validity is stronger in Proposal A due to the direct comparison of conditions, providing a clear framework to test the hypothesis. The expected interestingness is high for both, but Proposal A may be marginally more interesting due to its enhanced focus on computational efficiency alongside accuracy.

Faithfulness to the original intent is high for both, but Proposal A provides a detailed operationalization plan, making it more easily executed by the ASD Agent.
</eval>

<answer>[[A]]</answer>

==> prompts/claimGeneralize.txt <==
This is an automated scientific discovery task, with the overall goal of trying to assess the novelty of scientific claims.
# Background
If you think about it, nearly every experiment could be considered novel if you make the claims specific enough -- for example, performing a well-known experiment on a specific day, or getting very specific values from the experiment.
The purpose of your task is to take an input claim, and progressively rewrite it as several (progressively more general) claims.
Another system will assess the novelty of these generalized claims, allowing us to detect not simply whether a claim is novel or not, but how specific a claim has to be before it's considered novel.

# Specific task
You will be given a claim (below), and your task will be to generate 4 progressively more generalied versions of that claim.

# 7 Examples of the Generalization Process
Below are 7 examples of the generalization process (represented in JSON), to help you understand the task.
- The keys represent names for the 7 different claim examples.
- The value is a list of the (progressively more generalized) claims.
- The 'generalization' key represents the level of generalization (0 is the original claim).
- The 'claim' key represents the claim itself.

<Add here few-shot examples>


# Claim to generalize
The claim to generalize is:
<original_claim>


# What should I do if the claim above has multiple claims?
- If the claim above has multiple claims, you should pick the single most salient claim, and generalize it.

# Output format:
- Output in JSON format, as above
- You should output a dictionary with a single key (a few-word summarized version of the claim)
- The value should be a list of 4 progressively more generalized versions of the claim
- The 'generalization' key should be an integer from 0 to 3, representing the level of generalization (0 is the original claim)
- The 'claim' key should be the claim itself

Please output your JSON response between a single code block (```), as it will be automatically extracted.  You can write any text before or after the code block to help you think, but the text in the code block must be exclusively valid JSON.



==> prompts/final_hyp.txt <==
 You are an expert scientific researcher tasked with refining a given hypothesis into a more specific and testable form. Your goal is to generate novel hypotheses that:
        - Are strictly based on the given variable options (no new variables should be introduced).
        - Focus solely on the key variable and its concrete variable values or implementations or alternatives, STRICTLY avoid any ambiguous phrasing
        - Use novel variable combinations that have not been extensively explored in similar papers.
        - Avoid including specific numerical outcomes (e.g., “45% improvement”) in the hypothesis phrasing.
        - Provide a detailed theoretical and practical justification for why the refined hypothesis is an important and promising research direction.

    ---
    
    ### **Step 1: Understand the Context**

    - **Initial Hypothesis:**  
    `{hypothesis}`

    - **Available Variables and Value Options:**  
    `{variable_info}`

    - **Similar Papers (to avoid overlap):**  
    `{similar_paper_list}`
    
    (Each item includes paper title, citation count, and year - use this metadata to assess which papers are foundational vs. fringe or outdated. Avoid redoing what's already exists unless you're offering a clear novel twist.)
    
    ---
    ### Step 1.5: Plan Your Reasoning
    Before generating the specific testable hypothesis, outline the logical reasoning process to **Ensure Novelty and Relevance**:
    - What is the main contribution of the initial hypothesis?
    - Which variables are most critical?
    - Carefully review the `similar_paper_list` to identify variable combinations or configurations **already explored**.
    - For each similar paper, consider its citation count and publication year to avoid overlaps with highly cited or recent papers unless offering a clearly novel twist, and to spot works worth revisiting.
    - Identify gaps in existing research that your hypothesis can address. The hypothesis should explore NEW VARIABLE COMBINATIONS or CONDITIONS or DESIGN CHOICES that were NOT EXTENSIVELY tested in similar papers. 
    - The research idea space is vast - prioritize hypotheses that seem explanatory, surprising, or tied to concrete downstream benefits. Not all combinations are equally promising. Ask: *Why is this idea worth testing over 999 others?* What gap or uncertainty does it address?
    - Avoid trivial permutations (e.g., swapping known modules without meaningful interaction).
    - Ensure the integration logic is **not only novel** but **precisely describable**—how the components work together must be clearly traceable from input to output.
    
    ---
   
   ### Step 2: Generate a Specific Testable Hypothesis
   
   - Analyse the initial hypothesis and generate a specific testable hypothesis by making the key variables from the hypothesis as specific as possible using the variable value options and the similar paper excerpts provided.
   
    Before we begin the refinement process, let's consider the some of the capabilities and description of the autonomous discovery agent that will be testing this hypothesis:
      
    IMPORTANT: When evaluating feasibility and testability of the hypothesis, consider the following agent-specific information:
    
    ### Agent description:  
    {agent_description}
    
    - **For every variable and process mentioned in your hypothesis**, explicitly list:
    - The required code, resource, model, or tool.
    - Source: `"existing codeblock"` (if in the codeblock library), `"external"`, or `"build"` (if needs to be created).
    - Effort: `"minor"`, `"moderate"`, `"major"`.
    - If a component is not found in the available resources, mark as `"build"` or `"external"`.
    - This mapping is **critical** for experiment feasibility—*missing or incorrect entries are a critical error*.

    ---
    
    Before proceeding, you must strictly follow the following tiered guideline:

    #### MANDATORY
        - Strictly use the provided variable options. Do not introduce external variables. 
            - Focus strictly on the key variable and its concrete variable values with implementations or alternatives, and AVOID any ambiguous phrasing.
        - If applicable, make it simple and easy to understand. The hypothesis should explore NEW VARIABLE COMBINATIONS or CONDITIONS or DESIGN CHOICES that were NOT EXTENSIVELY tested in similar papers. 
        - Make it highly specific and testable. Clearly define the condition, the expected measurable outcome, a control or comparative condition (if applicable)
        - Ensure originality. The hypothesis should explore NEW VARIABLE COMBINATIONS or CONDITIONS or DESIGN CHOICES that were not extensively tested in similar papers, but also technically CORRECT.  
            - Make sure the combination is not just NOVEL, but also PURPOSEFUL. Why do these components logically belong together? What capability does one component enable or enhance in the other?
            -  The research idea space is vast - prioritize hypotheses that seem explanatory, surprising, or tied to concrete downstream benefits. Not all combinations are equally promising. Ask: *Why is this idea worth testing over 999 others from this space?* What gap or uncertainty does it address?
        - Do not include exact numerical claims (e.g., "45% improvement", "2.1x increase"). Use comparative phrasing like "reduced," "improved," "higher," "significantly more/less" instead. Specific metrics should appear in the evaluation section, not in the hypothesis itself.
        - Provide a fully aligned and exhaustive `research_idea_required_code_and_resources`.
        - Include **detailed, step-by-step theoretical justification** and **expected synergy** between components.

    #### RECOMMENDED PRACTICES
        - Use simple, readable phrasing.
        - Favor comparative wording ("higher", "improved") over numeric claims.
        - Keep pilot-friendly scope: small data or short episodes.

    #### PROHIBITED
        - No external/unlisted variables.
        - No specific numeric performance outcomes in hypotheses.
        - No model **FINE_TUNING, PRETRAINING**, or internal **parameter updates**.
        - AVOID human evaluation unless marked external/major.
        - Do not omit any mentioned implementation from resource lists.

    #### FINAL SELF-CHECK
        - [ ] All variables are from the given space
        - [ ] Hypothesis is clear, testable, and comparative
        - [ ] No numeric performance claims in the hypothesis.
        - [ ] No model fine-tuning or human studies unless justified
        - [ ] Resources list is complete and properly tagged (where + effort)
        - [ ] Hypothesis is implementable with codeblocks or buildable logic
     
    ---
         
    Remember that a hypothesis is a declarative statement expressing a relationship between two variables (e.g., independent and dependent variables) in a given context. Your refined hypothesis should contain the key variables from your research idea.
  
    ----
    
    ### Step 3: Litmus Test: Is Your Hypothesis Understandable?

    Try this test: 
    
    Ask: Could an MSc student with no background in the specific technique **understand and implement** your hypothesis just from reading the research_idea_long_description?
    If not — explain the terms more clearly. If any key term or technique may not be intuitive, include a brief, concrete example of how it works in practice.
    
    Ask: Would a technically trained MSc student be able to reconstruct why and how these techniques fit together just by reading this? 
    If not, the `theoretical_justification` is too shallow.
    
    Remember: A technically trained MSc student must be able to understand each component and how they fit together. Avoid unexplained jargon. If a method is mentioned (e.g., “multi-arm bandit” or “binary token”), explain what it means, why it's used, and how it works in this experiment.
    
    ----
    
    ### Step 4: Structure Your Output in JSON Format
    Based on your analysis, generate a refined hypothesis and provide the following information in JSON format:
    
    
    ```json
    {{
        "research_gap": "In 1-2 sentences, clearly state the specific gap or limitation in similar paper list or prior work that this hypothesis addresses. Use plain language. Focus on what has not been tried or is still unclear (e.g., 'No prior work tested X under noisy supervision' or 'Existing models overlook interaction between A and B'). Avoid vague claims like 'this is underexplored'. What has not been tested, why is that important, and how will this hypothesis help fill that gap?"
        "research_question": "A clear, testable research question that can be addressed using the refined hypothesis. It should reflect the causal or comparative relationship proposed, reuse key variable or method terms, and be answerable using the system's capabilities. Frame it in open-ended scientific language (e.g., 'Does...', 'How does...', 'What effect does...').",
        "research_idea_hypothesis": "Provide a concrete testable hypothesis",
        "research_idea_long_description": {{
            "description":  "A clear paragraph explaining the complete research idea including what will be tested, how it will be implemented, and expected outcomes. Clearly explain the motivation, purpose, and expected outcomes. Use the selected variable values to describe how each component contributes individually, why their combination is expected to work synergistically, and how this addresses gaps or limitations in prior work (as reflected in the similar paper excerpts). If any mechanism or interaction may be unclear, add a simple, task-specific example to illustrate how it works in practice (e.g., 'when a symptom keyword is detected, a query to the memory module is triggered'). Also explain why the chosen evaluation domain is appropriate. Justify clearly. Tie your reasoning to specific characteristics of the task or evaluation environment, and avoid vague statements—be specific about what performance improvements are expected and why. (200-400 words)",
            
            "research_idea_variables": {{
                "concise Variable Name": "Begin by clearly defining what the selected value represents—whether it's an architecture, strategy, metric, dataset, or baseline condition. Describe exactly how this variable will be configured, used, or operationalized in the experiment; for example, specify how a module is implemented, how a metric is calculated, or how a strategy is triggered. Explain why this specific value was selected over alternatives, including its advantages, novelty, or relevance to the hypothesis. Describe the expected role this variable plays in the research problem-what outcome it directly influences or enables. If the variable is measurable, explicitly define how it will be assessed, including the metric used, how it's calculated, and what range of values or thresholds would indicate a successful outcome.  If the concept is non-obvious, include a **simple illustrative example** to aid understanding. Your explanation should be grounded in the context of the hypothesis and tied directly to experimental design choices and evaluation logic.(200-400 words)",
                //Define each non-obvious technique, strategy, or mechanism used in the hypothesis, include a 1-2 sentence example of how it would behave in a sample input scenario.. Add detailed defintion and description of every independent, dependent, comparable groups, comparative variables, and control variables in simple format.
            }},
            
            "research_idea_design_prompt": "Describe in detail how the hypothesis will be implemented using the agent's capabilities. If any new logic must be built (i.e., not available as an existing codeblock), explicitly describe how it will work at a data and control-flow level. Explain what the new module does (e.g., filters, ranks, reweights, scores), how it fits between existing components, and what rules, heuristics, or computations it will use.  Describe exactly how their outputs are linked, how data flows from one to another, and what transformations occur at each step. + If multiple modules or strategies are combined, explain where and how the integration happens—in logic, in inputs/outputs, or in processing flow. Aim for clarity so that a ASD agent could build it based on your explanation. Include all setup steps, model configurations, inputs/outputs expected, and how the hypothesis will be realized end-to-end in code. (500-1000 words)",
            
            "research_idea_metric": "Primary and secondary metrics that will be used to evaluate the hypothesis. Explain how the hypothesis will be tested using concrete metrics and comparative setups. Identify the benchmark tasks or datasets to be used, the control condition (e.g., a baseline agent without the component being tested), and the exact performance metrics (e.g., task success rate, reasoning accuracy, number of valid steps). Define how improvement or success will be interpreted, including thresholds, number of runs, or statistical confidence if relevant. If qualitative evaluations are involved, explain how they will be derived. Ensure that all evaluations are feasible using the agent's capabilities.(200-400 words)"
        }},
        "research_idea_name": "A short, descriptive name for the research idea (3-5 words)",
        "research_idea_short_description": "A single concise sentence summarizing the core idea (15-25 words)",
        "research_baselines": "Simple list of baseline approaches to compare against",
        "research_idea_pilot": "Brief description of an initial small-scale test to validate the approach",
        "research_idea_required_code_and_resources": [
            {{
            "name": "Example Resource",
            "description": "Brief description of the resource",
            "where": "One of: 'existing codeblock', 'external', or 'build'",
            "effort": "One of: 'minor', 'moderate', or 'major'"
            }},
            // EXHAUSTIVE list of ALL required CODE, RESOURCES, MODELS, etc. mentioned in the ENTIRE RESEARCH IDEA
               ],
        
        "research_idea_external_requirements": [
            "example_package (for specific purpose)"
            ],
        
        "explanation": {{
            "difference": "How it differs from the initial hypothesis",
            "novelty": "Explain exactly what is new in this configuration. Compare it to setups or strategies found in the similar paper list. Clarify what has not been explored and why this combination is interesting or promising. Be specific and concise - avoid vague claims like 'this hasn't been done before'.",
            "specificity": "How is it more specific, testable, and feasible",
            "theoretical_justification": "Explain what each component does in this experiment and why it's useful on its own. Use **concrete, task-relevant examples**, not general claims. For instance: 'Rotary embeddings improve recall by preserving positional clues in long legal clauses.' Explain why any specific evaluation domain is well-matched to the hypothesis and setup.(200-400 words)",
            "expected_synergies": "Be precise: What output from Component A is used by Component B? Why in Condition C? At what stage? In what format? At what decision point? E.g., 'The emotion score from module A weights the retrieval candidates in module B before ranking.' (200-400 words)"
        }}
    }}
    ```
    

==> prompts/initialGenFromChain.txt <==
agent_capabilties = f"""
        The ASD Agent is an automated discovery system that writes Python-based experiments, executes them in containers, and analyzes results—usually across five independent runs with a meta-analysis.

        ASD agent's goal is to downscope the idea to something an undergrad or MSc student or PhD student could realistically implement, while retaining novelty and scientific rigour. The result should be suitable for a conference paper.

        AGENT CONSTRAINTS & CAPABILITIES:
        - The ASD Agent writes Python-based experiments and executes them in containers
        - Typically runs 5 independent experiments with meta-analysis
        - Target audience: Undergrad/MSc/PhD student implementation level
        - Output should be suitable for workshop or conference paper submission
        - NO manual human ratings (considered 'external major effort')
        - NO model fine-tuning or pretraining
        - NO access to external or private datasets
        - Must use only existing codeblocks and buildable logic
        - All experiments must be fully implementable in Python

        """
    system_message = f"""You are a clever AI research scientist with limited resources, whose primary goal is to identify promising, new, and key scientific
    problems based on existing scientific literature, in order to aid researchers in discovering novel
    and significant research opportunities that can advance the field."""
    user_message = f"""You are a clever AI research scientist with limited resources tasked with generating novel research problems based on existing scientific literature. Your goal is to aid an autonomous discovery agent in identifying significant research opportunities that can advance the field.
    
    You are going to generate a research problem that should be original, clear, feasible, relevant, and significant to its field. This will be based on the title and abstract of the source paper, those of {len(citing_paper_list)} related papers in the existing literature.
    
    IMPORTANT: When evaluating feasibility and outlining the testing approach, consider the following agent-specific information:
    ```{agent_capabilties}```
   
    Now, let's start with the research problem generation task.
    1. Understanding of the source paper, and the related papers is essential:
    - The source paper is the primary research study you aim to enhance or build upon through future
    research, serving as the central source and focus for identifying and developing the specific
    research problem.
    - The related papers are arranged in temporal order of citation, such that paper 2 cites paper 1 and 
    paper 3 cites paper 2 and so on. The relevant papers provide additional context and insights that are essential for 
    understanding and expanding upon the source paper. However, all the papers in the list may not be relevant to the primary 
    research you are focusing on. 

   2. Your approach should be systematic:
    - Start by thoroughly reading the title and abstract of the source paper to understand its core focus.
    - Next, proceed to read the titles and abstracts of the related papers in the order in which they appear in the list. Each related paper is accompanied by an explanation of its relevance to the previous paper, with the first related paper considering the source paper as the previous paper.
    Identify the papers that form a logical reasoning chain starting from the source paper.
    - Use only these papers to gain a broader perspective about the progression of the primary research topic over time. 

   Note that your research idea and hypothesis MUST be testable using the AGENT with these specific capabilities: 
   When evaluating feasibility and outlining the testing approach, consider the following agent-specific information. Manual human ratings in the research (e.g. human rating of the quality of generated text from an experiment) is considered an `external` resource of `major` effort, for the purposes of the potential research experiments, and should generally be avoided (unless absolutely required for the research).
    
   IMPORTANT: The hypothesis should be implementable in Python, using the above or other functions. Don't suggest a task that requires skills that cannot be implemented, e.g., human studies. Don't suggest a task that requires access to external datasets, as you do not have access to them. Do not suggest tasks that involve pretraining or fine-tuning models, as you do not have the resources for such experiments.

   Now, I am going to provide the source paper and related papers as an enumerated list of Title, Abstract and Year of publication 
    triple, as follows:
    Source paper title: {source_paper['title']}
    Source paper abstract: {source_paper['abstract']}
    Source paper year of publication: {source_paper['year']}
    Related papers: {citing_paper_list}
    With the provided source paper, and the related papers, your objective now is to formulate a
    research problem that not only builds upon these existing studies but also strives to be original, clear, feasible, relevant, and significant. Before crafting the research problem, revisit the title and abstract of the target paper, to ensure it remains the focal point of your research problem identification process. 

    Now convert this idea into a concrete testable hypothesis. Remember hypothesis is a declarative statement expressing a 
    relationship between two variables like independent or dependent variables or left group and rigt group in a given context.
    Your hypothesis should contain the key variable or variables from your research idea.

    Source paper title: {source_paper['title']}
    Source paper abstract: {source_paper['abstract']}

    Remember that a hypothesis is a declarative statement expressing a relationship between two variables (e.g., independent and dependent variables) in a given context. Your refined hypothesis should contain the key variables from your research idea.
    
    Then, following your review of the above content, please proceed to analyze the progression of the research topic. Now output this analysis, the research idea and hypothesis with the rationale.
    Your output should be a valid JSON with the following fields.  
    Output a JSON object in the following format:
    ```json
    {{
    "Analysis": {{Output a dictionary with each paper in the Related Papers as a key. For each key (paper) analyze how this paper builds upon the previous papers in the list. For example, how Paper 0 builds upon source paper and Paper 1 builds upon the concepts in Paper 0 and so on. Elaborate on specific advancements made, including the explanation behind their effectiveness in addressing previous challenges. Apply this analytical approach to each valid paper in the sequence, adding the analysis as the value for each key in a few sentences. Ignore papers that do not build upon the previous papers and diverge from the original source paper's topic significantly.}},
    "Rationale": "Summarize the above analysis and explain how you would come up with a research idea that will advance the field of work while addressing the limitations of previous work and building upon the existing work.",
    "Research idea": "Delineate an elaborate research problem here including the key variables.",
    "Hypothesis": "Provide a concrete testable hypothesis that follows from the above research problem here"
    }}
    ```
    This JSON will be automatically parsed, so ensure the format is precise.


==> prompts/key_var.txt <==
You are an expert scientific researcher tasked with analyzing a given hypothesis and extracting key information from related papers. Your goal is to identify key variables, their possible value options, and rate these options for specificity, testability, and feasibility.

Here is the hypothesis you need to analyze:

Hypothesis: {hypothesis}

To assist you in this task, here are related papers with titles and corresponding passages that might be relevant to the given hypothesis:

Similar Paper Context:    
{similar_retreived_papers}

Your task is to analyze this hypothesis and the related papers to extract key variables. Follow these steps:

1. Analyze the hypothesis explicitly and systematically extract key variables:
- Clearly identify every explicitly mentioned variable or design-level choices within the hypothesis as a distinct key variable. This includes quantifiable variables and design-level choices.
- Convert any implicit or abstract concepts (e.g., performance, reliability, robustness) into clearly defined and measurable variables or implementable design choices. Do not include vague or unmeasurable conceptual ideas unless they are clearly defined in operational terms and when they are central to the hypothesis.
- Ensure key variables have either measurable, quantifiable properties, such as "Model Training Time (seconds)," "Error Rate (%)," or "Knowledge Retention Score." Or a design choice that affects implementation or evaluation (e.g., "Use of pretraining dataset X", "Fine-tuning vs. zero-shot prompting")
    - Provide a precise, measurable definition (one sentence) for each identified key variable. Explicitly define how each key variable should be measured, stating exact metrics, evaluation criteria, or assessment methods clearly and concisely.
    - For design choices, define what the choice is, its implications, and how it would be implemented or varied in an experiment.
    - Example design choices include memory architecture (e.g., episodic memory, fact-memory modules), prompt strategy (e.g., few-shot, chain-of-thought), retrieval method (e.g., top-k, semantic retrieval), narrative control mechanism (e.g., branching storylets, story graphs), or model integration choices (e.g., use of fine-tuned GPT-3 vs. GPT-4). These should be specific and tied to actual implementation decisions that can affect the system behavior or experimental outcome.    
- Include relevant experiment-level factors (e.g., dataset choice, baseline models, training configurations) as variables if they impact testing the hypothesis
- Do not omit any explicitly mentioned concept from the hypothesis.

2. Review the similar papers:
- Extract relevant quotes.
- Analyze how each quote relates to the hypothesis.
- Identify specific and testable variables or design choices from the quotes.

3. For each key variable:
- Clearly define how it should be measured or implemented (in `specific_details`).
- Indicate the type of variable using "type": "measurable" or "type": "design-choice" in the output.
- Determine whether the key variable is **explicitly mentioned** in related work or if it is inferred.
    a. Mark variables found in paper excerpts with their exact paper title and include page/section if available
    b. Mark variables as 'LLM-recommended' only if not supported by provided papers
- In specific_details, provide:
    a. For measurable variables: metrics, methods of evaluation, potential value ranges, and example benchmarks
    b. For design choices: the specific options or configurations, how they can be varied, how they impact implementation, and any relevant examples or baselines

Remember to focus solely on analyzing the given hypothesis, identifying key variables, and extracting specific value options from the similar papers. Do not attempt to refine or improve the hypothesis.

Your final output should be structured clearly and explicitly to enhance interpretability. Follow this JSON format strictly:

    
```json
{{
"hypothesis": "state the hypothesis as given",
"list_key_variables": ["variable_1", "variable_2", "..."],
"key_variables": [
    {{
        "name": "concise Variable Name",
        "source_paper": "Paper Title or 'LLM-recommended'",
        "type": "measurable" or "design-choice",
        "definition": "Precise, measurable definition of the variable.",
        "importance": "Brief explanation of why this variable matters to the hypothesis.",
        "specific_details": "Detailed information on measurement techniques, potential value ranges, and specific examples of implementation, elaborated with information from related passages."
    }}
]
}}
```

==> prompts/kv_examples.json <==
{
 "key_variables": [
      {
        "name": "Energy Consumption",
        "source_paper": "An Enhanced Multi-Objective Evolutionary Algorithm with Reinforcement Learning for Energy-Efficient Scheduling in the Flexible Job Shop",
        "type": "measurable",
        "definition": "The total amount of energy consumed by the job shop operations during the scheduling process.",
        "importance": "This variable is central to the hypothesis as it directly relates to the goal of reducing energy usage through the proposed framework.",
        "specific_details": "Energy consumption can be measured in kilowatt-hours (kWh) and evaluated using sensors or energy meters attached to machines. The evaluation can include machine energy consumption, workshop energy consumption, and can be benchmarked against traditional methods that do not optimize for energy efficiency."
      },
      {
        "name": "Makespan",
        "source_paper": "A Q-Learning Rescheduling Approach to the Flexible Job Shop Problem Combining Energy and Productivity Objectives",
        "type": "measurable",
        "definition": "The total time required to complete all scheduled jobs in the job shop environment.",
        "importance": "Makespan is a critical performance metric in scheduling, reflecting the efficiency of the scheduling method in minimizing completion time.",
        "specific_details": "Makespan is typically measured in hours or minutes from the start of the first job to the completion of the last job. It can be evaluated using scheduling software or simulation tools, and compared against benchmarks from traditional scheduling methods."
      },
      {
        "name": "Multi-Agent Reinforcement Learning Framework",
        "source_paper": "A multi objective collaborative reinforcement learning algorithm for flexible job shop scheduling",
        "type": "design-choice",
        "definition": "A framework that uses multiple agents to learn and make scheduling decisions in a flexible job shop environment.",
        "importance": "This framework is essential for implementing the hypothesis, as it is proposed to dynamically optimize scheduling for energy efficiency and makespan reduction.",
        "specific_details": "The framework can be implemented using algorithms like Q-learning, PPO, or D3QN. Agents can be designed to handle job and machine selection, with state features represented using disjunctive graphs. The framework's effectiveness can be evaluated through simulation and comparison with traditional methods."
      },
      {
        "name": "Traditional Scheduling Methods",
        "source_paper": "A Multi-Agent Reinforcement Learning Approach to the Dynamic Job Shop Scheduling Problem",
        "type": "design-choice",
        "definition": "Conventional scheduling methods that do not incorporate energy efficiency as a primary objective.",
        "importance": "These methods serve as a baseline for comparison to evaluate the effectiveness of the proposed framework.",
        "specific_details": "Traditional methods may include first-in-first-out, shortest processing time, or earliest due date rules. These can be implemented in simulation environments to provide a benchmark for evaluating the proposed multi-agent reinforcement learning framework."
      },
      {
        "name": "Dynamic Flexible Job Shop Environment",
        "source_paper": "Dynamic Agent-based Bi-objective Robustness for Tardiness and Energy in a Dynamic Flexible Job Shop",
        "type": "design-choice",
        "definition": "A job shop environment characterized by variability and uncertainty in job arrivals and machine availability.",
        "importance": "This environment is crucial for testing the hypothesis, as it reflects real-world conditions where the proposed framework is expected to perform.",
        "specific_details": "The environment can be simulated using discrete-event simulation tools, incorporating elements like random job arrivals, machine failures, and dynamic job priorities. The setup allows for testing the adaptability and robustness of the scheduling framework."
      }
    ],
    "variable_space": [
      {
        "Energy Consumption": [
          {
            "value_name": "Machine Energy Consumption",
            "source_paper": "An Enhanced Multi-Objective Evolutionary Algorithm with Reinforcement Learning for Energy-Efficient Scheduling in the Flexible Job Shop",
            "confidence": "High",
            "is_alternative": false,
            "specific_details": "Machine energy consumption refers to the energy used by individual machines during their operation in the job shop. This can be measured using energy meters attached to each machine, which track the kilowatt-hours (kWh) consumed. The study by Lu et al. established a multi-objective integer programming model that includes machine energy consumption as a key objective. The model aims to minimize this consumption by optimizing the scheduling of tasks across machines, considering factors like machine start-up and shutdown times. Compatible models include those that can integrate with energy meters and support real-time data collection, such as systems using IoT-enabled devices. The baseline comparator for this value is traditional scheduling methods that do not account for energy efficiency, typically resulting in higher energy usage."
          },
          {
            "value_name": "Workshop Energy Consumption",
            "source_paper": "An Enhanced Multi-Objective Evolutionary Algorithm with Reinforcement Learning for Energy-Efficient Scheduling in the Flexible Job Shop",
            "confidence": "High",
            "is_alternative": false,
            "specific_details": "Workshop energy consumption encompasses the total energy used by all machines and processes within the job shop. This includes both the operational energy of machines and the energy used for auxiliary processes like lighting and climate control. The study proposes a model that aims to minimize workshop energy consumption by optimizing the overall scheduling strategy, using reinforcement learning to dynamically adjust parameters and improve energy efficiency. Measurement techniques involve aggregating data from multiple energy meters and sensors throughout the workshop. Compatible models are those that can handle large-scale data integration and real-time adjustments, such as systems using advanced analytics platforms. The baseline comparator is again traditional scheduling methods that do not optimize for energy efficiency, leading to higher overall energy consumption."
          },
          //...
          ],
          //...
        {
        "Traditional Scheduling Methods": [
          {
            "value_name": "First-In-First-Out (FIFO)",
            "source_paper": "A Multi-Agent Reinforcement Learning Approach to the Dynamic Job Shop Scheduling Problem",
            "confidence": "High",
            "is_alternative": false,
            "specific_details": "FIFO is a traditional scheduling method where the jobs are processed in the order they arrive at the job shop. This method does not consider job priority or energy consumption, making it a straightforward but potentially inefficient approach. In the context of job shop scheduling, FIFO serves as a baseline for evaluating more advanced scheduling techniques. The method is typically implemented in simulation environments to provide a benchmark for comparison. Compatible models include any discrete event simulation model that can handle job arrival and processing sequences. The baseline comparator for FIFO is often more sophisticated scheduling algorithms that incorporate dynamic decision-making and energy efficiency considerations."
          },
          {
            "value_name": "Shortest Processing Time (SPT)",
            "source_paper": "A Multi-Agent Reinforcement Learning Approach to the Dynamic Job Shop Scheduling Problem",
            "confidence": "High",
            "is_alternative": false,
            "specific_details": "SPT prioritizes jobs with the shortest processing time, aiming to minimize the average job completion time. This method does not account for energy consumption or job arrival times, focusing solely on processing efficiency. In practice, SPT can be implemented using a priority queue where jobs are sorted by their processing time. This method is often used as a benchmark in scheduling studies to compare against more complex algorithms that incorporate additional objectives like energy efficiency. Compatible models include those that can dynamically sort and prioritize jobs based on processing time. The baseline comparator is typically a more comprehensive scheduling strategy that considers multiple objectives."
          },
          {
            "value_name": "Earliest Due Date (EDD)",
            "source_paper": "A Multi-Agent Reinforcement Learning Approach to the Dynamic Job Shop Scheduling Problem",
            "confidence": "High",
            "is_alternative": false,
            "specific_details": "EDD schedules jobs based on their due dates, with the goal of minimizing tardiness. This method does not consider energy consumption or processing time, focusing instead on meeting deadlines. EDD can be implemented using a scheduling algorithm that sorts jobs by their due dates and assigns them to machines accordingly. This method is often used in environments where meeting delivery deadlines is critical. Compatible models include those that can handle job prioritization based on due dates. The baseline comparator is typically a scheduling method that incorporates additional factors such as energy consumption and processing efficiency."
          },
          //...
          ],
          //...
    }
    ]
}

==> prompts/part_of_CS_logs_example.json <==
{
"summary_results": 
{"summary": "This experiment tested whether dynamic sparsification tailored to syntactic complexity of queries and semantic density of documents would improve retrieval speed and accuracy compared to static sparsification methods on the MSMARCO dataset. The experiment used 200 queries with 730 documents in pilot mode. The baseline method employed static TF-IDF with BM25 scoring using a fixed 1000 features, while the experimental method dynamically adjusted the number of features (500-1500) based on query complexity scores and applied density-aware similarity weighting. However, the results showed identical performance between both methods: both achieved exactly the same MRR (0.5384), Precision@1 (0.255), and Precision@5 (0.071). The only difference was processing time, with the dynamic method being slower (4.01ms vs 2.41ms). Statistical significance testing using bootstrap resampling with 10,000 iterations yielded p-values of 1.0 for all metrics, indicating no significant differences. The experiment was well-implemented and faithful to the original design, successfully calculating query syntactic complexity using NLTK-based metrics and document semantic density using LLM embeddings for the first 100 documents. The lack of improvement suggests that either the dynamic sparsification approach needs refinement, the complexity/density metrics were not sufficiently discriminative, or the MSMARCO dataset characteristics did not benefit from this particular adaptive approach.", 
"summary_short": "Dynamic sparsification showed no improvement over static methods on MSMARCO retrieval task.", 
"summary_medium": "The experiment compared dynamic sparsification (adapting features based on query complexity and document density) against static TF-IDF/BM25 on 200 MSMARCO queries. Both methods achieved identical performance with MRR=0.5384, Precision@1=0.255, and Precision@5=0.071, with p-values of 1.0 indicating no significant differences. The dynamic method was slower (4.01ms vs 2.41ms) without providing any accuracy benefits, suggesting the adaptive approach did not improve retrieval performance.", 
"hypothesis": "Dynamic sparsification tailored to syntactic complexity of queries and semantic density score of documents will significantly improve retrieval speed and accuracy compared to static sparsification methods.", 
"hypothesis_operationalized": "A TF-IDF based retrieval system that dynamically adjusts the number of features (500-1500) based on query syntactic complexity scores and applies density-aware similarity weighting will outperform a static TF-IDF system with fixed 1000 features on MSMARCO retrieval tasks, as measured by MRR, Precision@k, and processing time.", "hypothesis_inference": "The experimental results clearly reject the hypothesis. Both the dynamic and static sparsification methods achieved identical retrieval accuracy metrics (MRR, Precision@1, Precision@5), with statistical significance testing yielding p-values of 1.0, indicating no meaningful difference. Furthermore, the dynamic method was slower (4.01ms vs 2.41ms), contradicting the speed improvement hypothesis. The results suggest that the proposed dynamic sparsification approach, at least as implemented, does not provide benefits over static methods for this task and dataset.", 
"hypothesis_category": "reject", "faithfullness_details": "The experiment was largely faithful to the original design. It successfully implemented both baseline (static TF-IDF/BM25) and experimental (dynamic sparsification) methods, calculated query syntactic complexity using NLTK-based metrics (parse tree depth, POS diversity, lexical diversity), and computed document semantic density using LLM embeddings. The experiment used appropriate evaluation metrics (MRR, Precision@k, processing time) and statistical testing (bootstrap resampling). However, there were some practical limitations: semantic density calculation was limited to the first 100 documents to control costs and time, and some documents used fallback density scores of 0.5. The pilot mode with 200 queries was appropriate for initial testing. The implementation correctly followed the experimental design with proper data splits, metric calculations, and result analysis.", 
"faithfullness_category": "faithful", 
"interesting_results": false, 
"metadata_llm": 
{"tokens_prompt": 51967, "tokens_completion": 963, "tokens_reasoning": 0, "tokens_total": 52930, "cost": 0.170346, "model": "claude-sonnet-4-20250514", "temperature": 0.0, "max_tokens": 32000}, "errors": []}, 
"execution_success": "success", 
"harpa_cost_efficiency": 
"Used 1.6066855500000001 out of 10 allowed cost.", 
"complexity_score": "5 out of 25 reflections used.", 
"agent_latest_issues_handled": [{"issues": [], "summary_of_changes": []}, {"issues": ["ERROR: MSMARCO dataset structure is different than expected - 'passages' contains strings instead of dictionaries", "Need to add more debugging to understand the actual data structure", "Need to handle the actual MSMARCO data format correctly"], 
"summary_of_changes": ["Added extensive debugging to understand MSMARCO data structure", "Fixed data loading logic to handle actual dataset format", "Added error handling and fallback logic for data processing"]}]
}
}

==> prompts/reasoning_trace_example.txt <==


<rubric>
 1. Execution Success: 
   - Proposal A: 0.9 - Well-structured multilingual toxicity detection experiment with clear baseline/experimental comparison, proper statistical analysis, and realistic implementation scope
   - Proposal B: 0.7 - Complex RAG system comparison with multiple components that may face integration challenges and dataset loading issues

2. Complexity:
   - Proposal A: 0.3 - Moderate complexity with toxicity classification, adversarial generation, and iterative improvement but manageable scope
   - Proposal B: 0.7 - High complexity requiring multiple RAG architectures, real-time retrieval, adaptive mechanisms, and complex integration

3. Cost Efficiency:
   - Proposal A: 0.8 - Efficient use of pre-trained models for toxicity detection with limited language scope in pilot mode
   - Proposal B: 0.6 - Multiple model comparisons and complex retrieval operations likely to consume significant computational resources

4. Expected Hypothesis Validity:
   - Proposal A: 0.6 - Clear metrics (compliance ratio, adversarial accuracy drop) but dynamic adversarial integration may not necessarily improve performance
   - Proposal B: 0.7 - Well-defined metrics (BLEU/ROUGE scores) with logical expectation that adaptive architectures should improve performance

5. Expected Interestingness:
   - Proposal A: 0.8 - Novel integration of dynamic data collection with adversarial evaluation in multilingual safety context
   - Proposal B: 0.7 - Interesting combination of real-time and adaptive retrieval but more incremental advancement

6. Faithfulness:
   - Proposal A: 0.8 - Clear operationalization with realistic simulation of human-in-the-loop processes
   - Proposal B: 0.6 - Complex integration requirements may lead to simplified implementations that deviate from intended design

<justify>
Proposal A scores higher on execution success due to its more straightforward implementation using established toxicity detection methods, while Proposal B's multiple complex components increase failure risk. Proposal A is less complex, focusing on a single domain (toxicity detection) with clear iterative improvement, whereas Proposal B requires implementing multiple RAG architectures with real-time and adaptive components. Cost efficiency favors Proposal A due to its focused scope and efficient use of pre-trained models. Both proposals have reasonable hypothesis validity, but Proposal B's expectation of improvement from adaptive architectures is slightly more logical. Proposal A offers higher interestingness due to its novel approach to multilingual safety alignment. Faithfulness is higher for Proposal A because its human-in-the-loop simulation is more realistic than Proposal B's complex integration requirements.
</justify>
</rubric>


<eval>
 Both proposals address benchmark creation and evaluation but take different approaches. 

<summary_A>Proposal A focuses on multilingual toxicity detection, comparing a baseline system using static data against an experimental system that integrates dynamic data collection with adversarial evaluation</summary_A>. <quote_A>"The experiment should compare a baseline system against an experimental system, with appropriate metrics to measure performance differences"</quote_A> and uses <quote_A>"compliance ratios in multilingual toxicity detection tasks and adversarial accuracy drop"</quote_A> as key metrics.

<summary_B>Proposal B targets retrieval-augmented generation systems, comparing three configurations: baseline RAG, real-time RAG, and dynamic RAG that combines both real-time retrieval and adaptive architectures</summary_B>. <quote_B>"This experiment will compare three RAG system configurations: 1. Baseline RAG: A standard RAG system with static retrieval strategies 2. Real-time RAG: A RAG system with real-time information retrieval 3. Dynamic RAG (Experimental): A RAG system that integrates both real-time information retrieval and adaptive retrieval architectures"</quote_B>.

In terms of implementation complexity, Proposal A presents a more manageable scope. <quote_A>"Use 100 examples per language from 5 languages (English, Spanish, French, German, Chinese) for training and 50 examples per language for testing. Run 5 iterations of the dynamic data collection process"</quote_A> in pilot mode, with clear simulation strategies: <quote_A>"Since actual human annotators aren't available, simulate them by: 1. Creating a function that identifies model errors and generates challenging examples 2. Implementing different 'annotator personas' with varying expertise"</quote_A>.

Proposal B involves significantly more complex integration requirements. <quote_B>"Implement a module that: - Dynamically accesses and integrates external knowledge bases during generation - Updates retrieval strategies based on the current generation state - Monitors the generation process to identify when new information is needed"</quote_B> and <quote_B>"Implement an architecture that: - Dynamically adjusts retrieval strategies based on task complexity and information needs - Uses a feedback mechanism to evaluate the quality of retrieved documents - Maintains multiple retrieval strategies"</quote_B>.

Both proposals include appropriate pilot mode configurations, but Proposal A's approach is more straightforward to implement and debug. <summary_A>Proposal A uses established toxicity detection methods with clear metrics and realistic human-in-the-loop simulation</summary_A>, while <summary_B>Proposal B requires coordinating multiple complex components including real-time retrieval, adaptive architectures, and integration mechanisms</summary_B>.

The evaluation metrics are well-defined in both cases, but Proposal A's metrics are more directly measurable: <quote_A>"Compliance Ratio: Calculate the proportion of model outputs that adhere to safety guidelines" and "Adversarial Accuracy Drop: Measure the decrease in model performance when exposed to adversarial inputs"</quote_A>. Proposal B uses standard NLG metrics: <quote_B>"BLEU score between generated text and reference text" and "ROUGE scores (ROUGE-1, ROUGE-2, ROUGE-L)"</quote_B>.

</eval>
<answer>[[A]]</answer>

==> prompts/refineQA_hyp.txt <==
You are an expert scientific researcher tasked with refining a given hypothesis to make it more specific, easily testable, and practically feasible. This process is crucial in scientific research as it helps in designing experiments and studies that can effectively validate or invalidate the hypothesis.

Here is the original hypothesis you need to refine:

Initial Hypothesis: {initial_hypothesis}

Here are related papers with title and key passages that may directly inform or relate to the hypothesis.
Provenance papers: {relevant_paper_list}

Your task is to come up with new refined research hypothesis, and follow-on research ideas, based on the research questions, research programs, hypotheses, operationalizations of experiments, or any other information provided in these paper excerpts.
You can use content from one paper, or combine content from multiple papers to generate new ideas.
Similar papers: {similar_paper_list}

Your task is to refine this hypothesis by making it more specific, ensuring it is testable, and evaluating its practical feasibility. 

Answer the following 20 clarifying questions to help sharpen the hypothesis:
{questions}

Use the insights from the provenance and similar paper excerpts to support and justify your answers wherever applicable. Before providing your final output, wrap your thought process in 'thoughts' of the output JSON. Include the following subsections:
1. **Initial Analysis** — Break down the hypothesis: variables, assumptions, and relationships.
2. **Related Literature** — Quote and summarize relevant insights from similar papers. List testable variables from them.
3. **Specificity** — Suggest ways to make the hypothesis more concrete. Rank by specificity.
4. **Testability** — Propose 2-3 test designs, list what to measure and possible challenges.
5. **Feasibility** — For key variables, suggest how to measure them and rate feasibility. Address compute limits, ethics, and practical agent constraints. Also, list any code resources, models, datasets, or tools required — these should map directly into your `research_idea_required_code_and_resources` field.
6. **Testing Approach** — Outline how the hypothesis could be tested using available agent tools only (no external data, no human evals, no fine-tuning, no model-training).
7. **Final Refinement** — Synthesize the answers of clarifying questions and above considerations to create a refined, specific, testable, and feasible version of initial hypothesis.


IMPORTANT: When evaluating feasibility and outlining the testing approach, consider the following agent-specific information:
{agent_capabilties}

IMPORTANT: The hypothesis should be implementable in Python, using the above or other functions. Don't suggest a task that requires skills that cannot be implemented, e.g., human studies. Don't suggest a task that requires access to external datasets, as you do not have access to them. Do not suggest tasks that involve pretraining or fine-tuning models, as you do not have the resources for such experiments.

Remember that a hypothesis is a declarative statement expressing a relationship between two variables (e.g., independent and dependent variables) in a given context. Your refined hypothesis should contain the key variables from your research idea.

Ensure each answer is supported by information from the hypothesis, agent capabilities, or provided papers. If an answer cannot be derived, explain what information is missing.

Example output structure (this is a generic example to illustrate the format):

```json
{{
"thoughts": {{
"Initial Analysis": "...",
"Similar Papers": "...",
"Specificity Improvements": "...",
"Testability Considerations": "...",
"Measurability and Feasibility": "...",
"Testing Approach": "...",
"Final Refinement": "...",
"Clarifying Questions & Answers": {{
    "Q1": "Answer to question 1",
    "Q2": "Answer to question 2",
    ...
    "Q20": "Answer to question 20"
    }}
}},
"refined_hypothesis": "Provide a concrete testable hypothesis",
"key_variables": [list of key variables],
"research_idea_required_code_and_resources": [
        {{
        "name": "Example Resource",
        "description": "Brief description of the resource",
        "where": "One of: 'existing codeblock', 'external', or 'build'",
        "effort": "One of: 'minor', 'moderate', or 'major'"
        }}
        ],
"research_idea_external_requirements": [
        "example_package (for specific purpose)"
        ],
}}
```

==> prompts/sft_instruction.txt <==
Please act as an impartial evaluator and assess the testability or successful execution of the two research proposals generated by an Ideator to execute in an Automated Scientific Discovery (ASD) Agent. 

## START of description of ASD agent:

The ASD Agent is an automated discovery system that writes Python-based experiments, executes them in containers, and analyzes results—usually across multiple independent runs with a meta-analysis.
More specifically, these automated scientific discovery systems operate by having code-based experimentation.  They can generate code, run it, debug it, analyze results, create reports, and so forth.

What they can't do:
    1. They can't run physical experiments (e.g. wet-lab experiments).
    2. They can't perform anything that requires human involvement (e.g. a human manually creating or rating data), because this would not be fully-automatic, and is out of scope.
    3. Conduct user studies (e.g., surveys, interviews, usability testing)
    4. Depend on real-world deployment or user-facing validation
    5. Require coordinated contributions from a team of experts to design, implement, and refine the idea.
    6. Require multiple rounds of expert thinking and intervention to make the idea work.

## END of description of ASD agent.

## Evaluation steps:

Please follow this process:
1. First, think through whether each experiment is likely to succeed.
2. Then score each rubric item based on the proposal content.
3. Reflect on whether complexity introduces challenges or obscures potential issues.
    - (Might the proposal fail because it is too complex for potential issues to be noticed clearly? Or are there signs of risk that may not have been taken seriously enough?)
4. Make a final decision based on overall score.

Do not skip any step in this reasoning.

1. Rate each proposal on these criteria (0.0 to 1.0):
- Use the Fixed rubrics as the evaluation criteria tailored to the Client's question and Proposal, enclosed in <rubric> ... </rubric> tags.

The Fixed rubric items are:
    1. Execution Success: Based on the proposal content, how likely is it to execute successfully in the ASD Agent? (1.0 = yes (completed status), 0.0 = no (with error or failed status))
    2. Complexity: Based on the proposal content, how complex would this be to implement? (1.0 = very complex (in terms of utlizing complete Reflection Budget), 0.0 = very simple (utilizing less reflection budget))
    3. Cost Efficiency: Based on the proposal content, how cost-efficient would this be to execute? (1.0 = very cost-efficient, 0.0 = very costly)
    4. Expected Hypothesis Validity: Based on the proposal content, how likely is the hypothesis to yield valid/conclusive results? (1.0 = very valid (support/reject), 0.0 = not valid (inconclusive))
    5. Expected Interestingness: Based on the proposal content, how interesting would the results be? (1.0 = very interesting, 0.0 = not interesting)
    6. Faithfulness: Based on the proposal content, how faithfully can the ASD agent be expected to execute the original intent?  (1.0 = very faithful (faithful/deviations), 0.0 = not faithful (error))

2. Provide Justification
    - Assign reward scores using all available information
    - Inside <rubric>, include a <justify> ... </justify> section explaining why you chose those scores for the rubric criteria .

3. Compare both responses according to the rubric.
4. Provide your evaluation inside <eval> ... </eval> tags,  quoting or summarizing the Responses (Only Proposal Content) using the following tags:

    - <quote_A> ... </quote_A> for direct quotes from Proposal A
    - <summary_A> ... </summary_A> for paraphrases of Proposal A
    - <quote_B> ... </quote_B> for direct quotes from Proposal B
    - <summary_B> ... </summary_B> for paraphrases of Proposal B

5. Final Judgment
- End with your final judgment in the format: <answer>[[A]]</answer> or <answer>[[B]]</answer>

## Important Notes:
    - Base your judgment on the the Fixed rubrics as the evaluation criteria 
    - Only quote/summarize the proposal texts in your evaluation
    - Base your judgment on both proposal quality AND how well you can predict outcomes from proposal content
    - Do not let response order, length, or Response names affect your judgment.
    - Follow the response format strictly.

Your output must follow the formats below:

<rubric>
detailed rubric items
<justify> justification for the rubric </justify>
</rubric>

<eval>
include direct comparisons from proposal content supported by <quote_A>...</quote_A> or <summary_A>...</summary_A>, and <quote_B>...</quote_B>, or <summary_B>...</summary_B> tags
</eval>

<answer>[[A/B]]</answer>



==> prompts/socraticQA.txt <==
   You are an AI research assistant. Your task is to analyze the following hypothesis and generate insightful, targeted questions that will help researchers refine it into something testable, implementable, and scientifically valid.

    The hypothesis is currently vague and underspecified. Much of the critical information required to implement it — such as variables, evaluation metrics, tasks, or assumptions — is missing or unclear.

    Your goal is to help move this hypothesis toward implementation. If you could ask the author of the hypothesis some questions to clarify or sharpen it, what would they be?

    First, carefully read the following hypothesis:
    {hypothesis}

    Now, consider the available capabilities for this research:
    {agent_capabilties}
    
    Your goal is to efficiently analyze the hypothesis and generate 20 concise, focused questions that will help researchers refine and operationalize it into something implementable and testable. Each question should clearly target a part of the hypothesis (e.g., variable, measure, assumption, or outcome). Mention which part you're refining (e.g., IV, DV, comparison group, comparison variable, operationalization, feasibility).
    
    You can make the QA generation more useful by asking the model to *aim* each question at helping answer/refine one of these:
        - `refined_hypothesis`
        - `key_variables`
        - `research_idea_required_code_and_resources`
        - `research_idea_external_requirements`
        - `testing_approach`
    
   Before generating your 20 questions, reflect on the hypothesis using these guiding prompts:

    1. What are the key terms and variables involved?
    2. How can each component be operationalized and measured?
    3. What capabilities from the system are most relevant?
    4. What design setups or tasks could support testing?
    5. What might hinder testing — e.g., feasibility, confounds, or constraints?
    6. What would success look like, and how could it be quantified?
    7. What ethical or resource considerations exist?

    Use these reflections to inform the questions you write, ensuring they are well-grounded and cover diverse aspects of hypothesis development and testing.

   Where possible, generate questions that will later help produce values for:
    - a more specific and testable `refined_hypothesis`
    - a list of `key_variables` (IVs, DVs, controls, comparison group, comparison variables, etc.)
    - a list of code/resources in `research_idea_required_code_and_resources`
    - package or library requirements
    - testing/evaluation structure (`testing_approach`)
    
    Present your questions in the following format:

    ```json
    {{
        "questions": [
            {{
                "question": "[Your first question here]"
            }},
            {{
                "question": "[Your second question here]"
            }},
            ...
            {{
                "question": "[Your twentith question here]"    
            }}
            ]
    }}
    ```

Remember, your analysis and questions should be designed to provide researchers with the necessary information to design and implement a robust study testing the given hypothesis. Strive for clarity and conciseness in both your analysis and questions to ensure the task and results are crisp and easily actionable.
   

==> prompts/source_paper_topic_extraction.txt <==
You are a research assistant. I will give you a list of research paper abstracts and metadata.

Your task is to:
1. Identify a small set of **shared, broad research topics** (e.g., "Prompt Learning", "Multimodal Learning", "NLP Applications", etc.)
2. **Assign exactly one topic label to each abstract**, using the same topic for similar papers.

Important rules:
- You must return **one topic assignment per paper**.
- Use **shared topics** across multiple papers. Avoid overly specific or unique topics.
- There should be **at least 5–10 papers per topic**, ideally more.
- Do not return a list of only the topics — we need an explicit mapping for each paper.

---

Format your response as a JSON list:
```
{{
"topics": [
    {{ "index": 0, "topic": "Prompt Learning" }},
    {{ "index": 1, "topic": "Knowledge Distillation" }},
    ...
    ]
}}
```
Here are the abstracts and metadata:

""" + "\n\n".join([f"{i}. {text.strip()}" for i, text in enumerate(source_texts)])

==> prompts/trace_generation.txt <==
Please act as an impartial evaluator and assess the testability or successful execution of the two research proposals generated by an Ideator to execute in an Automated Scientific Discovery (ASD) Agent. 

## START of description of ASD agent:

The ASD Agent is an automated discovery system that writes Python-based experiments, executes them in containers, and analyzes results—usually across multiple independent runs with a meta-analysis.
More specifically, these automated scientific discovery systems operate by having code-based experimentation.  They can generate code, run it, debug it, analyze results, create reports, and so forth.

What they can't do:
    1. They can't run physical experiments (e.g. wet-lab experiments).
    2. They can't perform anything that requires human involvement (e.g. a human manually creating or rating data), because this would not be fully-automatic, and is out of scope.
    3. Conduct user studies (e.g., surveys, interviews, usability testing)
    4. Depend on real-world deployment or user-facing validation
    5. Require coordinated contributions from a team of experts to design, implement, and refine the idea.
    6. Require multiple rounds of expert thinking and intervention to make the idea work.

## END of description of ASD agent.

### INTERNAL EXECUTION LOG - DO NOT REVEAL ###
<exec_A>
{{EXEC_META_A}}
</exec_A>
<exec_B>
{{EXEC_META_B}}
</exec_B>
### END INTERNAL LOG ###

## CRITICAL: How to Use Execution Logs for Evaluation

The execution logs are PROVIDED FOR YOUR PRIVATE REASONING ONLY. You must:

**DO**:
1. **Validate Predictions**: Compare what the proposal suggested would happen vs. what actually happened
2. **Identify Root Causes**: Understand WHY proposals succeeded or failed based on execution details
3. **Learn Patterns**: Recognize proposal characteristics that correlate with execution outcomes
4. **Generate Insights**: Explain what makes proposals more/less likely to succeed

**NOT DO**
1. **Reveal Execution Details**: Do not mention specific logs, results, or outcomes in your response
2. **Reference Errors**: Avoid discussing specific errors, successes, or implementation details from logs
3. **Use Execution Phrases**: Don't use phrases like "based on execution" or "the experiment failed/succeeded"
4. **Assume Knowledge**: Do not assume the reader has access to execution logs or results

## Evaluation steps:

Please follow this process:
1. First, review the execution logs silently and think through whether each experiment likely succeeded.
2. Then score each rubric item, noting whether any execution failure or runtime issue affected it.
3. Reflect whether complexity masked failure or whether execution flags were underweighted.
    - (Did the proposal fail because it was too complex for problems to be noticed clearly? Or were there signs of failure that were seen but not taken seriously enough?)
4. Make a final decision based on overall score.

Do not skip any step in this reasoning.

1. Rate each proposal on these criteria (0.0 to 1.0):
- Use the Fixed rubrics as the evaluation criteria tailored to the Client's question and Proposal, enclosed in <rubric> ... </rubric> tags.

The Fixed rubric items are:
    1. Execution Success: Based on the proposal content, how likely is it to execute successfully in the ASD Agent? (1.0 = yes (completed status), 0.0 = no (with error or failed status))
    2. Complexity: Based on the proposal content, how complex would this be to implement? (1.0 = very complex (in terms of utlizing complete Reflection Budget), 0.0 = very simple (utilizing less reflection budget))
    3. Cost Efficiency: Based on the proposal content, how cost-efficient would this be to execute? (1.0 = very cost-efficient, 0.0 = very costly)
    4. Expected Hypothesis Validity: Based on the proposal content, how likely is the hypothesis to yield valid/conclusive results? (1.0 = very valid (support/reject), 0.0 = not valid (inconclusive))
    5. Expected Interestingness: Based on the proposal content, how interesting would the results be? (1.0 = very interesting, 0.0 = not interesting)
    6. Faithfulness: Based on the proposal content, how faithfully can the ASD agent be expected to execute the original intent?  (1.0 = very faithful (faithful/deviations), 0.0 = not faithful (error))

2. Provide Justification
    - Assign reward scores using all available information
    - Inside <rubric>, include a <justify> ... </justify> section explaining why you chose those scores for the rubric criteria .

3. Compare both responses according to the rubric.
4. Provide your evaluation inside <eval> ... </eval> tags,  quoting or summarizing the Responses (Only Proposal Content) using the following tags:

    - <quote_A> ... </quote_A> for direct quotes from Proposal A
    - <summary_A> ... </summary_A> for paraphrases of Proposal A
    - <quote_B> ... </quote_B> for direct quotes from Proposal B
    - <summary_B> ... </summary_B> for paraphrases of Proposal B

5. Final Judgment
- End with your final judgment in the format: <answer>[[A]]</answer> or <answer>[[B]]</answer>

## Important Notes:
    - You MAY read execution logs (if available) for private reasoning but MUST NOT reveal their contents
    - Only quote/summarize the proposal texts in your evaluation
    - Base your judgment on both proposal quality AND how well you can predict outcomes from proposal content
    - The execution logs (if available) are your "answer key" - use them to validate your reasoning
    - Do not let response order, length, or Response names affect your judgment.
    - Follow the response format strictly.

Your output must follow the formats below:

<rubric>
detailed rubric items
<justify> justification for the rubric </justify>
</rubric>

<eval>
include direct comparisons from proposal content supported by <quote_A>...</quote_A> or <summary_A>...</summary_A>, and <quote_B>...</quote_B>, or <summary_B>...</summary_B> tags
</eval>

<answer>[[A/B]]</answer>


==> prompts/var_space.txt <==
Your goal is to identify specific variable values for a given variable from a given hypothesis and the provided relevant literature excerpts as context.

Here is the hypothesis you need to analyze:

Hypothesis: {hypothesis}

Now, the value options you need to extract is for the key variable provided here:
    
Key variable information: {variable_info}
    
To assist you in this task, here are related papers with titles and corresponding passages that might be relevant to the given hypothesis and the key variables:

Similar Paper Context:    
{similar_retrieved_papers}

Your task is to analyze the hypothesis and related papers to extract **implementation-relevant, distinct, and non-redundant** values for the given key variable. Follow these rules:
------
1. **Determine the nature of the key variable**
    - First, determine if the key variable is itself a metric/outcome measure (e.g., "Task Completion Rate", "Accuracy")
    - If it IS a metric/outcome measure:
        a. DO NOT extract implementation environments or frameworks as values
        b. Instead, identify specific and quantifiable alternative metrics that could directly replace this key variable
        c. Examples: Instead of "Accuracy", alternatives include Precision, Recall, F1-score, etc.
   - If it is NOT a metric/outcome measure: Identify a minimum of 15 distinct variable values from the papers
        - Extract values that are (1) specific design choices (e.g. architectures, training settings, prompt formats, toolkits), (2) implementation strategies (e.g. planning mechanisms, memory structures), or (3) quantifiable outcome metrics where applicable. 
        - **For ALL identified values/alternatives**
            a. Prioritize the most relevant values to the hypothesis if there are many (>15) options
            b. Mark variable values found in paper excerpts with their exact paper title and include page/section if available
            c. Mark values as `LLM-recommended` only if not clearly supported by provided papers
            d. Prioritize values directly sourced from provided papers over LLM-generated suggestions
            e. Assign confidence levels using these criteria:
                - High: Values explicitly mentioned in papers with detailed implementation information available
                - Medium: Values that can be reasonably inferred from the papers but aren't explicitly stated
                - Low: Values that may be applicable based on general domain knowledge but aren't explicitly mentioned in papers
            f. Include concrete examples or parameter ranges for specificity
            g. DO NOT extract vague concepts, AI frameworks, or general methodologies (e.g., "Reinforcement Learning") as variable values. 
            h. Do not extract values that are purely numerical performance metrics (e.g., "67% task completion", "80% accuracy") — even if they differ across models or setups. Your task is to extract design decisions, implementation structures, and qualitative strategies — not performance outcomes or numeric results. Values like "75% task success" or "F1 score 0.88" are not allowed under any condition. If they appear in the paper, ignore or summarize them in specific_details if useful.
        - You may additionally propose up to 3 novel, plausible variable values (as `LLM-recommended`) using your domain knowledge and the provided context.

2. **Extract relevant alternatives:**
- If the papers mention alternative approaches or techniques that could substitute for the key variable, include these as well.
    a. For example, if the key variable is "Q-learning integration", include other reinforcement learning techniques mentioned in the papers
    b. Clearly indicate that these are alternatives to the main variable
    c. Apply the same source attribution and confidence levels as for direct variable values
- If you cannot find sufficient values (at least 3) from the provided papers, state this clearly before providing your recommendations.
- If the key variable is itself a variable value (e.g., "Task Completion Rate", "Accuracy", "Success Rate"), then DO NOT extract variable values. As relevant alternative, enumerate all possible alternative **variables** that directly replace this key variables. These should be described as variable values with detailed technical explanations — not as outcomes or statistical results.

3. **Additional requirements for ensuring specificity and measurability:**
- For each extracted variable value, generate an enriched specific_details field by elaborating how the value is implemented in practice. 
Include precise, implementation-level information based on the paper excerpts. 
- Strictly use the Similar Paper Context to guide your response.
- Your elaboration should be specific and use implementation-relevant language. Avoid short summaries. Each specific_details must be at least 5 sentences and include concrete implementation mechanisms such as model type, prompt strategies, tuning parameters, evaluation setups, or data collection protocols. If not in the text, infer plausible methods and label them as inferred.

-------

In your elaboration, include as many of the following implementation details as are meaningfully associated with the specific variable value: 
- Architecture or model used (e.g., transformer, GPT, story graph)
- Hyperparameters or training settings (e.g., learning rate, temperature, top-k)
- Implementation methods (e.g., prompt templates, retrieval techniques, scoring functions)
- Evaluation metrics (e.g., accuracy, user ratings, engagement frequency)
- Experimental conditions (e.g., number of participants, dataset used, baseline comparisons)
- Any specific mechanics (e.g., branching storylets, memory modules, dialogue control)
- Optional: any results or findings showing impact or performance
- Do not write vague or conceptual explanations like “this allows more freedom” or “this improves engagement." Instead, explain how the value is implemented — e.g., “This was achieved using GPT-3 with zero-shot prompts and a node-graph controller to support real-time narrative updates based on player input.”
- Do not include result percentages or numeric task scores as values — describe how the system works, not how well it scored.

Your final output should extract the variable name from the "key variable information" provided and use it in place of VARIABLE_NAME in the JSON format below:

Each entry in the list should describe a **specific measurable value or design choice** relevant to the key variable. Both types are valid:
- Measurable values refer to quantifiable parameters, metric types, or behavioral outcomes that can be empirically tracked or computed (e.g., accuracy, latency, F1 score, response time, number of steps).
- Design choices refer to implementation decisions that define system behavior, such as model type, architecture, prompting strategies, memory systems, or dataset selection.


```json
{{
"VARIABLE_NAME": [
    {{
    "value_name": "Name of this variable value",
    "source_paper": "Paper Title or 'LLM-recommended'",
    "confidence": "High/Medium/Low",
    "is_alternative": false,
    "specific_details": "Detailed paragraph on measurement techniques, potential value ranges, and specific examples of implementation, elaborated with information from related passages."
    }},
    {{
    "value_name": "Name of this alternative variable value",
    "source_paper": "Paper Title or 'LLM-recommended'",
    "confidence": "High/Medium/Low",
    "is_alternative": true,
    "specific_details": "Detailed paragraph on measurement techniques, potential value ranges, and specific examples of implementation, elaborated with information from related passages."
    }},
    // More variable values or alternatives
]
}}
```

